Error-Subspace Calibration for Multi-Task Model Merging

Model merging combines task-specific expert models into a single model without joint training on their original datasets, but often incurs a performance gap relative to the individual experts. Post-merging calibration can reduce this gap through task-specific representation alignment, but the alignment objective alone does not specify which feature directions to correct. We propose Error-Subspace Calibration (ESCal), a post-merging calibration framework that identifies low-dimensional error subspaces from weight differences between expert and merged models. At each intermediate block boundary, a bridge module projects the merged representation onto the next block's input-projection error subspace and maps these coordinates to an additive correction in the current block's output-projection error subspace. The subspace bases remain fixed, so calibration learns only these linear maps, yielding a parameter-efficient mechanism for feature correction. We find that ESCal brings the merged model closer to the experts in both representations and predictions, indicating more faithful recovery of task-specific behavior. Experiments on vision and natural language understanding benchmarks show that ESCal improves merged-model performance across diverse architectures and merging methods using a small calibration set for each task.

==> Figures/derived_a_taskwise_improvement_pp.csv <==
task,SurgeryV2,FeatCal,ESCal
SUN397,15.380000000000003,13.899999999999999,15.009999999999998
Cars,11.43,15.330000000000005,14.04
RESISC45,23.830000000000013,22.24000000000001,26.78
EuroSAT,21.340000000000003,20.22,21.700000000000003
SVHN,16.400000000000006,14.800000000000011,16.89
GTSRB,26.19999999999999,22.72,28.019999999999996
MNIST,2.1299999999999955,1.789999999999992,2.2099999999999937
DTD,20.53000000000001,20.740000000000002,23.15


==> Figures/figure1-accumulated-error.csv <==
block,TA,TA_lower,TA_upper,SurgeryV2,SurgeryV2_lower,SurgeryV2_upper,FeatCal,FeatCal_lower,FeatCal_upper,ESCal,ESCal_lower,ESCal_upper
1,0.000667663316408,0.00062044650104647429,0.00071488013176952571,0.0018027788552134,0.0012722627460415,0.0023332949643853,0.0004310862925338,0.00033250780099251272,0.00052966478407508728,0.0010997448312383,0.0008217685564265,0.0013777211060501
2,0.0018713247156742,0.0016828338867479,0.0020598155446005,0.0017699898478907,0.0012984572350966,0.0022415224606848,0.0011641807620069,0.0008566445908705,0.0014717169331433,0.0013394900189562,0.0010375845717359,0.0016413954661765
3,0.0029182903344017,0.0026425381580381,0.0031940425107653,0.0018683858788206,0.0015677502146326,0.0021690215430086,0.00171412728853,0.0013536353897423,0.0020746191873177,0.0014486125588819,0.0012572158746927,0.0016400092430711
4,0.0038834522503583,0.0034636852278124,0.0043032192729042,0.00194121986892,0.0017129315285507,0.0021695082092893,0.0021897248060095,0.0017635032560722,0.0026159463559468,0.0015108628120014,0.0013490580126417,0.0016726676113611
5,0.0052680275689065,0.0046570081912062,0.0058790469466068,0.0022397554927549,0.0020650778800941,0.0024144331054157,0.0028201332413367,0.0023817276013148,0.0032585388813586,0.0017197514787527,0.0015859265667596,0.0018535763907458
6,0.0069673061471772,0.0062425923240708,0.0076920199702836,0.0025351692530453,0.0024132322931685,0.0026571062129221,0.0034742378634058,0.0030532214197719,0.0038952543070397,0.0019560823076199,0.0018502838245609,0.0020618807906789
7,0.008914177322223,0.0080452743541853,0.0097830802902607,0.0029810204810396,0.00288470241521598192,0.00307733854686321808,0.0042964501297286,0.0038192115275350,0.0047736887319222,0.0022737836473767,0.0022093316808083997,0.0023382356139450003
8,0.0128902625144714,0.0115734378064092,0.0142070872225336,0.0038079062121928,0.0036131935716023,0.0040026188527833,0.0058330624046,0.0052649968561372,0.0064011279530628,0.0028694464601544,0.0027479824756919,0.0029909104446169
9,0.0283278164681811,0.0249758212252176,0.0316798117111446,0.007761558958118,0.0070562437106735,0.0084668742055625,0.0120385259092285,0.0108358646213609,0.0132411871970961,0.0058384856985948,0.0053761874338788,0.0063007839633108
10,0.0638449787821611,0.0547725017962046,0.0729174557681176,0.018974351281378,0.0164377663515872,0.0215109362111688,0.0279911235559182,0.0249702239705319,0.0310120231413045,0.0141458947731343,0.0124197477546744,0.0158720417915942
11,0.1042050878462879,0.0907681546551842,0.1176420210373916,0.0342249601999081,0.0294686909672179,0.0389812294325983,0.0478174069207408,0.0429994691886404,0.0526353446528412,0.0254088945805076,0.0220624526578885,0.0287553365031267
12,0.1133670027293415,0.0987328894840404,0.1280011159746426,0.0374208708820987,0.0321106279613436,0.0427311138028538,0.0513585032363666,0.0462084135744220,0.0565085928983112,0.0276606935516618,0.0238817025742536,0.0314396845290700


==> Figures/figure1-intervmerge-error.csv <==
block,mean,lower,upper
1,0.00097708752845404264,0.00089392510743942514,0.00106024994946866
2,0.0025603142830435493,0.0022648108585806253,0.0028558177075064732
3,0.0038893550260524733,0.0035054483427593474,0.0042732617093455992
4,0.0047002398346206488,0.0042420346702295225,0.0051584449990117751
5,0.0058668765156496949,0.0052376934595065698,0.0064960595717928199
6,0.0068340543338070792,0.0061534779927408844,0.007514630674873274
7,0.0078950493275299367,0.0071612187437420883,0.0086288799113177841
8,0.010394299265779151,0.0095824171149697483,0.011206181416588554
9,0.020849380954161223,0.019062978167896236,0.02263578374042621
10,0.046197587670782719,0.042564636879616639,0.049830538461948799
11,0.077368421496392892,0.071581857543566177,0.083154985449219607
12,0.08534397427996937,0.078716699101257906,0.091971249458680834


==> Figures/figure1-intervmerge-gain.csv <==
x,gain
0,11.0265994962
1,3.8882999627
2,19.0557244044
3,19.8274074074
4,13.2311493546
5,17.8085193983
6,1.2760000000
7,13.9385106383

